Study of the Subtyping Machine of Nominal Subtyping with Variance (full version)

This is a study of the computing power of the subtyping machine behind Kennedy and Pierce's nominal subtyping with variance. We depict the lattice of fragments of Kennedy and Pierce's type system and characterize their computing power in terms of regular, context-free, deterministic, and non-deterministic tree languages. Based on the theory, we present Treetop -- a generator of C# implementations of subtyping machines. The software artifact constitutes the first feasible (yet POC) fluent API generator to support context-free API protocols in a decidable type system fragment.

==> Ambiguous.csv <==
0,0.19853973388671875
300,0.21430299282073975
600,0.23608195781707764
900,0.2751611709594727
1200,0.31870944499969484
1500,0.37828185558319094
1800,0.4590637683868408
2100,0.5404990196228028
2400,0.6389091491699219
2700,0.7751117467880249


==> Canvas.csv <==
0,0.20776638984680176
10,0.20151565074920655
20,0.20932252407073976
30,0.2077634334564209
40,0.20463938713073732
50,0.20463922023773193
60,0.21557419300079345
70,2.837461566925049


==> DOT.csv <==
0,0.19861307144165039
300,0.20346076488494874
600,0.21557424068450928
900,0.22339191436767578
1200,0.2358823299407959
1500,0.25618982315063477
1800,0.26556322574615476
2100,0.29992859363555907
2400,0.32336127758026123
2700,0.36109650135040283


==> Palindrome.csv <==
0,0.20388107299804686
300,0.20831925868988038
600,0.21430506706237792
900,0.2218228578567505
1200,0.23900461196899414
1500,0.2546261787414551
1800,0.2738104104995728
2100,0.3015048742294312
2400,0.3253639221191406
2700,0.35147967338562014

